Pattern formation in dense populations studied by inference of nonlinear diffusion-reaction mechanisms

Reaction-diffusion systems have been proposed as a model for pattern formation and morphogenesis. The Fickian diffusion typically employed in these constructions model the Brownian motion of particles. The biological and chemical elements that form the basis of this process, like cells and proteins, occupy finite mass and volume and interact during migration. We propose a Reaction-diffusion system with Maxwell-Stefan formulation to construct the diffusive flux. This formulation relies on inter-species force balance and provides a more realistic model for interacting elements. We also present a variational system inference-based technique to extract these models from spatiotemporal data for these processes. We show that the inferred models can capture the characteristics of local Turing instability that instigates the pattern formation process. Moreover, the equilibrium solutions of the inferred models form similar patterns to the observed data.

==> figures/tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill={rgb,255: red,59; green,91; blue,195}, draw=black, shape=circle, tikzit category=Nodes]
\tikzstyle{green rectangle}=[fill={rgb,255: red,56; green,195; blue,153}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue rectangle}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=20]
\tikzstyle{blue square}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{orange circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15]
\tikzstyle{red rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum width=14, minimum height=24, tikzit category=Nodes]
\tikzstyle{red square}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{red rectangle horizontal}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum height=10, minimum width=20]
\tikzstyle{blue rectangle tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum height=40, minimum width=20]
\tikzstyle{classical rectangle}=[fill={rgb,255: red,203; green,141; blue,41}, draw=black, shape=rectangle, minimum width=320, minimum height=40, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=80, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle small}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=40, minimum height=25, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{unitary square}=[fill={rgb,255: red,34; green,204; blue,148}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=50, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square}=[fill={rgb,255: red,164; green,42; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo circle}=[fill={rgb,255: red,88; green,99; blue,255}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,128; green,128; blue,128}, minimum width=14, minimum height=24, tikzit category=Nodes, rounded corners]
\tikzstyle{vector pink circle}=[fill={rgb,255: red,235; green,0; blue,139}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue circle}=[fill={rgb,255: red,7; green,34; blue,62}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector white circle}=[fill=white, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{measurement}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=18, thick]
\tikzstyle{measurement_big}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=25, thick]
\tikzstyle{measurement_classical}=[fill={rgb,255: red,127; green,0; blue,255}, draw=black, shape=circle, rounded corners, tikzit shape=circle, minimum width=45, thick]
\tikzstyle{graph blue circle}=[fill={rgb,255: red,31; green,119; blue,180}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph orange circle}=[fill={rgb,255: red,255; green,127; blue,14}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph green circle}=[fill={rgb,255: red,44; green,160; blue,44}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph purple circle}=[fill={rgb,255: red,148; green,103; blue,189}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{clear circle}=[draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=45, minimum height=140, thick]



% Edge styles
\tikzstyle{thick edge}=[-, line width=2]
\tikzstyle{empty line}=[-, line width=2]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{red edge}=[-, line width=2, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{green fill}=[-, fill={rgb,255: red,18; green,135; blue,65}, draw={rgb,255: red,18; green,135; blue,65}]
\tikzstyle{orange fill}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{quantum}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{classical}=[-, fill=black, line width=1.3]
\tikzstyle{mps edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{mps thin edge}=[-, line width=0.8, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{outline}=[-, fill={rgb,255: red,0; green,128; blue,128}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{state}=[-, fill={rgb,255: red,167; green,82; blue,167}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{vector edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{graph edge}=[-, line width=1.3, draw={rgb,255: red,0; green,0; blue,0}]
\tikzstyle{graph arrow}=[->, line width=1.3, draw={rgb,255: red,0; green,0; blue,0},>=latex]
\tikzstyle{green edge}=[-, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{green dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{purple edge}=[-, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{purple dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]

